QuCAT: A Combinatorial Testing Tool for Quantum Software

With the increased developments in quantum computing, the availability of systematic and automatic testing approaches for quantum programs is becoming increasingly essential. To this end, we present the quantum software testing tool QuCAT for combinatorial testing of quantum programs. QuCAT provides two functionalities of use. With the first functionality, the tool generates a test suite of a given strength (e.g., pair-wise). With the second functionality, it generates test suites with increasing strength until a failure is triggered or a maximum strength is reached. QuCAT uses two test oracles to check the correctness of test outputs. We assess the cost and effectiveness of QuCAT with 3 faulty versions of 5 quantum programs. Results show that combinatorial test suites with a low strength can find faults with limited cost, while a higher strength performs better to trigger some difficult faults with relatively higher cost. Repository: https://github.com/Simula-COMPLEX/qucat-tool Video: https://youtu.be/UsqgOudKLio

==> backup/reviews_ICSE23demo.txt <==
ICSE'23 Demo Paper #175 Reviews and Comments
===========================================================================
Paper #175 QuCAT: A Combinatorial Testing Tool for Quantum Software


Review #175A
===========================================================================

Overall merit
-------------
3. Weak accept

Reviewer expertise
------------------
2. Some familiarity

Paper summary
-------------
With the increasing popularity of quantum systems we need to improve the testing techniques that apply to these systems. QuCAT is a quantum software testing tool proposed in this paper, which provides two modes. In the first mode, it generates tests of a specific strength, and in the second, it increases the strength of the tests until it is not possible anymore, or that a bug is found. The results of assessing the cost and performance of QuCAT show that it can perform reasonably well especially in the low-strength mode.

Strengths
---------
- The paper targets an interesting problem. Quantum computing has been becoming much more popular and helping their verification and robustness can have great impact in practice.

- The paper is generally well written.

Weaknesses
----------
- The paper has tried to fit the definitions and the details of the approach in a limited space, and thus does not provide a deeper discussion of many elements of the approach.

- The threat to the validity of the experiments in mutating the programs to simulate faulty versions instead of using real bugs should be addressed.

Comments for author
-------------------
- The paper can provide more description on the expected outputs, especially for the readers not directly in the field. How do testers define [un]expected behavior? How much manual effort is required in the process? What are some of the limitations of identifying unexpected behavior in this manner? For the “wodf” failure type, how does the algorithm determine the significance of the difference between the observed output and the specs? In general, what kinds of issues can escape the proposed oracles? 

- Similarly, the paper can benefit from further discussion of input generation, and the role of the specifications in the process. It is mentioned at a high level that inputs are identified based on the specifications, but without providing more details on the process the readers are left with unanswered questions about the algorithm.

- The evaluation injects faults into the benchmarks to investigate the effectiveness of the tool in identifying them. The bias in using mutations instead of real bugs can be a threat to the validity of the experiments and may impact the generalizability of the findings. I think this decision can be better justified in the paper.



Review #175B
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
2. Some familiarity

Paper summary
-------------
This paper proposes a quantum software testing tool QuCAT for combinatorial testing of quantum programs. QuCAT uses two test oracles to access test results and two functionalities to help find faults in quantum programs. Experiments on 3 faulty versions of 5 quantum programs verify the effectiveness of the proposed tool.

Strengths
---------
+ The paper studies a new research topic.
+ Case studies are conducted for evaluation.

Weaknesses
----------
- The user interface of the tool is not user-friendly.
- Some evaluation details are missing.

Comments for author
-------------------
1. The paper studies a new research topic about testing quantum software, and the proposed demonstration is relevant to the ICSE audience.

2. The involved techniques seem sound. The paper focuses on engineering the approach proposed in [14]. However, since I cannot access the paper [14], it is difficult to achieve whether the underlying techniques are the same as those of the paper.

3. The associated video is helpful for understanding the tool usage. But from the video, the UI of the tool is not user-friendly. Users need to input commands to run the tool.

4. The usefulness of the tool is evaluated on 5 quantum programs. However, the dataset selection process is unclear. So I am not sure whether the selected quantum programs are representative for evaluation.



Review #175C
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
2. Some familiarity

Paper summary
-------------
This paper proposes a quantum software testing tool, QuCAT, which is for combinatorial testing of quantum programs.

Strengths
---------
+ QSE is a hot topic, and this paper proposes an interesting idea for testing quantum systems.
+ Overall, this paper is well-written.

Weaknesses
----------
- The implementation detail is a bit confusing.
- Missing the project selective criteria in the validation section.

Comments for author
-------------------
- The paper missed chances to explain the major focuses of quantum testing. Basically, in the classic system, the testing is can be divided into subtypes, for example, functionalities testing, bug location, or non-functional requirement testing. It is better to explain the main contributions/focuses in the intro. 
- The tool validation section is not that clear. Any selective criteria for selecting the quantum programs? The tool is suitable for any quantum programs? Are there any concerns about the projects in terms of testing suit generation? How do authors judge/compare the outputs? Manually checking? 
- The tool implementation process (architecture of the tool) is a bit confusing. For example, based on Figure 2, the users have to provide some configuration information as the inputs, and outputs of the tool are validated and circulated for the inputs. It is better to explain each stage of implementing the tool (maybe in Section III.B).
